Ionized X-ray winds in the radio galaxy Mrk 6

Active galactic nucleus (AGN) outflows including jets and ionized winds have been key phenomena such as jet collimation and AGN feedback to the host galaxy in astrophysics. Radio galaxies, a type of AGN with misaligned jets, have provided valuable insights into the properties and relationships of these outflows. However, several aspects regarding AGN outflows remain unclarified, such as the relationship between jets and ultrafast outflows (UFOs) and the differences between the properties of radio-loud AGN disk winds and radio-quiet AGN ionized winds. To clarify these aspects, radio galaxies containing UFOs and warm absorbers (WAs) must be studied. Currently, both UFOs and WAs have been reported in only two radio galaxies, 3C 390.3 and 4C $+$74.26. To enhance our understanding of the connection between the jets and ionized winds, we conducted a study on Mrk 6, a potential candidate for the third case of a radio galaxy displaying these characteristics. Using X-ray spectra obtained from {\it XMM-Newton}, we performed photoionization modeling using the SPEX code. The best-fit model analysis results revealed the presence of a UFO component with a relatively low ionization parameter (Fe {\sc xix}/{\sc xviii} lines blueshifted by $-34700^{+400}_{-200}~{\rm km~s^{-1}}$) and a WA component with an outflow velocity of $-7600 \pm 200~{\rm km~s }^{-1}$. To further confirm the nature of the UFO and WA in Mrk 6, we simulated the X-ray imagining and spectroscopy mission spectra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
